Synthesizing Tasks for Block-based Programming

Block-based visual programming environments play a critical role in introducing computing concepts to K-12 students. One of the key pedagogical challenges in these environments is in designing new practice tasks for a student that match a desired level of difficulty and exercise specific programming concepts. In this paper, we formalize the problem of synthesizing visual programming tasks. In particular, given a reference visual task $\rm T^{in}$ and its solution code $\rm C^{in}$, we propose a novel methodology to automatically generate a set $\{(\rm T^{out}, \rm C^{out})\}$ of new tasks along with solution codes such that tasks $\rm T^{in}$ and $\rm T^{out}$ are conceptually similar but visually dissimilar. Our methodology is based on the realization that the mapping from the space of visual tasks to their solution codes is highly discontinuous; hence, directly mutating reference task $\rm T^{in}$ to generate new tasks is futile. Our task synthesis algorithm operates by first mutating code $\rm C^{in}$ to obtain a set of codes $\{\rm C^{out}\}$. Then, the algorithm performs symbolic execution over a code $\rm C^{out}$ to obtain a visual task $\rm T^{out}$; this step uses the Monte Carlo Tree Search (MCTS) procedure to guide the search in the symbolic tree. We demonstrate the effectiveness of our algorithm through an extensive empirical evaluation and user study on reference tasks taken from the \emph{Hour of Code: Classic Maze} challenge by \emph{Code.org} and the \emph{Intro to Programming with Karel} course by \emph{CodeHS.com}.

==> fig/appendix_intro/tasks/in-hoc-A_mutation-7-28_div1_code.json <==
{
    "type": "run",
    "children": [
        {
            "type": "move"
        },
        {
            "type": "move"
        },
        {
            "type": "move"
        },
        {
            "type": "turn_right"
        },
        {
            "type": "move"
        },
        {
            "type": "turn_left"
        },
        {
            "type": "move"
        }
    ]
}

==> fig/appendix_intro/tasks/in-hoc-A_mutation-7-28_div1_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	#	#	#	#	#	#
4	#	#	#	#	#	#	#	#	#	#	#	#
5	#	#	#	#	#	#	#	#	#	#	#	#
6	#	#	#	#	#	#	#	#	#	#	#	#
7	#	#	#	#	#	#	#	#	#	#	#	#
8	#	#	#	#	#	#	#	#	#	#	#	#
9	#	#	#	#	#	+	.	#	#	#	#	#
10	#	#	#	#	#	#	.	.	.	.	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,10)
agentdir	west


==> fig/appendix_intro/tasks/in-hoc-C_mutation-5-8_div2_code.json <==
{
    "type": "run",
    "children": [
        {
            "type": "move"
        },
        {
            "type": "move"
        },
        {
            "type": "turn_right"
        },
        {
            "type": "repeat(6)",
            "children": [
                {
                    "type": "move"
                }
            ]
        }
    ]
}

==> fig/appendix_intro/tasks/in-hoc-C_mutation-5-8_div2_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	#	#	#	#	#	#
4	#	#	#	#	#	#	#	#	#	#	#	#
5	#	#	#	#	#	#	#	#	#	#	#	#
6	#	#	#	#	#	#	#	#	#	#	#	#
7	#	#	#	#	#	#	#	#	#	#	#	#
8	#	#	.	.	.	.	.	.	+	#	#	#
9	#	#	.	#	#	#	#	#	#	#	#	#
10	#	#	.	#	#	#	#	#	#	#	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,10)
agentdir	north


==> fig/appendix_intro/tasks/in-hoc-D_mutation-7-47_div4_code.json <==
{
    "type": "run",
    "children": [
        {
            "type": "repeat(5)",
            "children": [
                {
                    "type": "move"
                }
            ]
        },
        {
            "type": "turn_left"
        },
        {
            "type": "repeat(5)",
            "children": [
                {
                    "type": "move"
                }
            ]
        },
        {
            "type": "turn_left"
        },
        {
            "type": "move"
        }
    ]
}

==> fig/appendix_intro/tasks/in-hoc-D_mutation-7-47_div4_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	#	#	#	#	#	#
4	#	#	#	#	#	#	#	#	#	#	#	#
5	#	#	#	#	#	#	#	#	#	#	#	#
6	#	.	.	.	.	.	.	#	#	#	#	#
7	#	.	#	#	#	#	#	#	#	#	#	#
8	#	.	#	#	#	#	#	#	#	#	#	#
9	#	.	#	#	#	#	#	#	#	#	#	#
10	#	.	#	#	#	#	#	#	#	#	#	#
11	#	.	+	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(7,6)
agentdir	west


==> fig/appendix_intro/tasks/in-hoc-F_mutation-6-1_div1_code.json <==
{
    "type": "run",
    "children": [
        {
            "type": "repeat_until_goal(bool_goal)",
            "children": [
                {
                    "type": "move"
                },
                {
                    "type": "move"
                },
                {
                    "type": "turn_right"
                },
                {
                    "type": "move"
                },
                {
                    "type": "turn_left"
                }
            ]
        }
    ]
}

==> fig/appendix_intro/tasks/in-hoc-F_mutation-6-1_div1_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	#	#	#	#	#	#
4	#	#	#	#	#	#	#	#	#	#	#	#
5	#	#	#	#	#	#	#	#	#	#	#	#
6	#	+	#	#	#	#	#	#	#	#	#	#
7	#	.	.	.	#	#	#	#	#	#	#	#
8	#	#	#	.	.	.	#	#	#	#	#	#
9	#	#	#	#	#	.	.	.	#	#	#	#
10	#	#	#	#	#	#	#	.	.	.	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,10)
agentdir	west


==> fig/appendix_intro/tasks/in-hoc-H_mutation-4-1_div8_code.json <==
{
    "type": "run",
    "children": [
        {
            "type": "repeat_until_goal(bool_goal)",
            "children": [
                {
                    "type": "ifelse(bool_path_ahead)",
                    "children": [
                        {
                            "type": "do",
                            "children": [
                                {
                                    "type": "move"
                                }
                            ]
                        },
                        {
                            "type": "else",
                            "children": [
                                {
                                    "type": "turn_right"
                                }
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}

==> fig/appendix_intro/tasks/in-hoc-H_mutation-4-1_div8_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	#	#	#	#	#
3	#	.	.	#	#	#	.	#	#	#	#	#
4	#	#	#	#	#	#	.	#	#	#	#	#
5	#	+	.	.	.	.	.	#	#	#	#	#
6	#	#	#	#	#	#	#	#	#	#	#	#
7	#	#	#	#	#	#	#	#	#	#	#	#
8	#	#	#	#	#	#	#	#	#	#	#	#
9	#	#	#	#	#	#	#	#	#	#	#	#
10	#	#	#	#	#	#	#	#	#	#	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,3)
agentdir	south


==> fig/appendix_intro/tasks/in-karel-A_mutation-7-7_div1_code.json <==
{
    "type": "run",
    "children": [
        {
            "type": "put_marker"
        },
        {
            "type": "turn_left"
        },
        {
            "type": "move"
        },
        {
            "type": "move"
        },
        {
            "type": "pick_marker"
        },
        {
            "type": "move"
        },
        {
            "type": "move"
        }
    ]
}

==> fig/appendix_intro/tasks/in-karel-A_mutation-7-7_div1_task.txt <==
type	karel
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	x	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,3)
agentdir	west

postgrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	x	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,7)
agentdir	south


==> fig/appendix_intro/tasks/in-karel-C_mutation-5-29_div1_code.json <==
{
    "type": "run",
    "children": [
        {
            "type": "repeat(4)",
            "children": [
                {
                    "type": "move"
                },
                {
                    "type": "pick_marker"
                },
                {
                    "type": "move"
                },
                {
                    "type": "turn_left"
                }
            ]
        }
    ]
}

==> fig/appendix_intro/tasks/in-karel-C_mutation-5-29_div1_task.txt <==
type	karel
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	x	.	.	.	.	.	#
5	#	.	.	.	x	.	x	.	.	.	.	#
6	#	.	.	.	.	x	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(7,6)
agentdir	north

postgrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(7,6)
agentdir	north


==> fig/appendix_intro/tasks/in-karel-E_mutation-6-81_div1_code.json <==
{
    "type": "run",
    "children": [
        {
            "type": "turn_right"
        },
        {
            "type": "repeat(7)",
            "children": [
                {
                    "type": "ifelse(bool_marker)",
                    "children": [
                        {
                            "type": "do",
                            "children": [
                                {
                                    "type": "pick_marker"
                                }
                            ]
                        },
                        {
                            "type": "else",
                            "children": [
                                {
                                    "type": "put_marker"
                                }
                            ]
                        }
                    ]
                },
                {
                    "type": "move"
                }
            ]
        }
    ]
}

==> fig/appendix_intro/tasks/in-karel-E_mutation-6-81_div1_task.txt <==
type	karel
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	x	x	x	x	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,3)
agentdir	south

postgrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	x	.	.	.	.	x	x	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,3)
agentdir	west


==> fig/appendix_mctsplots_hoc/hoc-G_mutation-6-22_run2_diversity/in-hoc-G_mutation-6-22_div10_best_2000000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	.	.	.	.	#	#	#	#	#
3	#	#	.	.	#	#	.	#	#	#	#	#
4	#	#	#	#	#	#	.	#	#	#	#	#
5	#	.	.	.	+	#	.	#	#	#	#	#
6	#	.	#	#	#	#	.	#	#	#	#	#
7	#	.	.	.	.	.	.	#	#	#	#	#
8	#	#	#	#	#	#	#	#	#	#	#	#
9	#	#	#	#	#	#	#	#	#	#	#	#
10	#	#	#	#	#	#	#	#	#	#	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,3)
agentdir	east


==> fig/appendix_mctsplots_hoc/hoc-G_mutation-6-22_run2_diversity/in-hoc-G_mutation-6-22_div1_best_2000000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	.	.	.	.	.	.	#	#	#
3	#	#	.	.	#	#	#	#	.	#	#	#
4	#	#	#	#	#	#	#	#	.	#	#	#
5	#	#	#	+	.	#	#	#	.	#	#	#
6	#	#	#	.	#	#	#	#	.	#	#	#
7	#	#	#	.	#	#	#	#	.	#	#	#
8	#	#	#	.	.	.	.	.	.	#	#	#
9	#	#	#	#	#	#	#	#	#	#	#	#
10	#	#	#	#	#	#	#	#	#	#	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,3)
agentdir	east


==> fig/appendix_mctsplots_hoc/hoc-G_mutation-6-22_run2_diversity/in-hoc-G_mutation-6-22_div2_best_2000000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	#	#	#	#	#	#
4	#	.	.	.	.	.	.	#	#	#	#	#
5	#	.	#	#	#	#	.	#	#	#	#	#
6	#	.	#	#	#	#	.	#	#	#	#	#
7	#	.	#	#	#	#	.	#	#	#	#	#
8	#	.	#	#	#	#	.	#	#	#	#	#
9	#	.	.	#	#	#	.	#	#	#	#	#
10	#	#	.	#	.	#	.	#	#	#	#	#
11	#	#	#	#	+	.	.	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,10)
agentdir	north


==> fig/appendix_mctsplots_hoc/hoc-G_mutation-6-22_run2_diversity/in-hoc-G_mutation-6-22_div3_best_2000000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	#	#	#	#	#	#
4	#	#	#	#	#	#	#	#	#	#	#	#
5	#	#	+	.	#	#	#	#	#	#	#	#
6	#	#	.	#	#	#	.	#	#	#	#	#
7	#	#	.	#	#	#	.	.	.	.	.	#
8	#	#	.	#	#	#	#	#	#	#	.	#
9	#	#	.	#	#	#	#	#	#	#	.	#
10	#	#	.	.	.	.	.	.	.	.	.	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(7,6)
agentdir	south


==> fig/appendix_mctsplots_hoc/hoc-G_mutation-6-22_run2_diversity/in-hoc-G_mutation-6-22_div4_best_2000000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	+	.	#	.	.	.	#	#
4	#	#	#	#	.	#	#	.	#	.	#	#
5	#	#	#	#	.	#	#	.	#	.	#	#
6	#	#	#	#	.	#	.	.	#	.	#	#
7	#	#	#	#	.	#	#	#	#	.	#	#
8	#	#	#	#	.	.	.	.	.	.	#	#
9	#	#	#	#	#	#	#	#	#	#	#	#
10	#	#	#	#	#	#	#	#	#	#	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(7,6)
agentdir	east


==> fig/appendix_mctsplots_hoc/hoc-G_mutation-6-22_run2_diversity/in-hoc-G_mutation-6-22_div5_best_2000000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	.	.	.	.	.	#	#	#
3	#	#	#	#	.	#	#	#	.	#	#	#
4	#	#	#	#	.	#	#	#	.	#	#	#
5	#	#	#	#	.	#	#	+	.	#	#	#
6	#	#	#	#	.	#	#	#	#	#	#	#
7	#	#	#	#	.	#	#	#	#	#	#	#
8	#	#	#	#	.	#	#	#	#	#	#	#
9	#	#	#	#	.	.	.	.	.	.	#	#
10	#	#	#	#	#	#	#	#	#	.	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,10)
agentdir	north


==> fig/appendix_mctsplots_hoc/hoc-G_mutation-6-22_run2_diversity/in-hoc-G_mutation-6-22_div6_best_2000000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	.	#	#	#	#	#	#	#	#	#
4	#	#	.	.	.	.	.	.	#	#	#	#
5	#	#	#	#	#	#	#	.	#	#	#	#
6	#	#	#	#	#	#	#	.	#	#	#	#
7	#	#	#	#	#	#	#	.	#	#	#	#
8	#	#	.	.	+	#	#	.	#	#	#	#
9	#	#	.	#	#	#	#	.	#	#	#	#
10	#	#	.	.	.	.	.	.	#	#	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,3)
agentdir	south


==> fig/appendix_mctsplots_hoc/hoc-G_mutation-6-22_run2_diversity/in-hoc-G_mutation-6-22_div7_best_2000000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	.	.	.	.	.	.	.	.	#	#	#
4	#	.	#	#	#	#	#	#	.	#	#	#
5	#	.	.	.	.	.	.	#	.	#	#	#
6	#	#	#	#	#	#	.	#	.	#	#	#
7	#	#	#	#	#	#	#	#	.	#	#	#
8	#	#	#	#	#	#	#	.	+	#	#	#
9	#	#	#	#	#	#	#	#	#	#	#	#
10	#	#	#	#	#	#	#	#	#	#	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(7,6)
agentdir	north


==> fig/appendix_mctsplots_hoc/hoc-G_mutation-6-22_run2_diversity/in-hoc-G_mutation-6-22_div8_best_2000000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	#	#	#	#	#	#
4	#	#	#	#	#	#	#	#	#	#	#	#
5	#	#	#	.	.	.	.	.	.	.	#	#
6	#	#	#	.	#	#	#	#	#	.	#	#
7	#	#	#	.	#	#	#	#	#	.	#	#
8	#	#	#	.	#	#	#	#	#	.	#	#
9	#	#	#	.	#	#	#	+	#	.	#	#
10	#	#	.	.	#	#	#	.	.	.	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,10)
agentdir	east


==> fig/appendix_mctsplots_hoc/hoc-G_mutation-6-22_run2_diversity/in-hoc-G_mutation-6-22_div9_best_2000000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	#	#	#	#	#	#
4	#	#	#	#	#	#	#	#	#	#	#	#
5	#	#	#	#	#	#	#	#	#	#	#	#
6	#	.	.	.	.	.	.	.	#	#	#	#
7	#	.	#	#	#	#	#	.	#	#	#	#
8	#	.	#	#	#	+	#	.	#	#	#	#
9	#	.	.	#	#	.	#	.	#	#	#	#
10	#	#	.	#	#	.	#	.	#	#	#	#
11	#	#	#	#	#	.	.	.	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,10)
agentdir	north


==> fig/appendix_mctsplots_karel/20200607/karel-F_mutation-8-252_run4/in-karel-F_mutation-8-252_div1_best_2000000_task.txt <==
type	karel
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,10)
agentdir	west

postgrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	x	.	.	.	.	.	.	.	.	.	#
7	#	.	.	x	.	.	.	.	.	.	.	#
8	#	.	.	.	.	x	.	.	.	.	.	#
9	#	.	.	.	.	.	.	x	.	.	.	#
10	#	.	.	.	.	.	.	.	.	x	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(2,6)
agentdir	west


==> fig/appendix_mctsplots_karel/20200607/karel-F_mutation-8-252_run4/in-karel-F_mutation-8-252_div1_best_200000_task.txt <==
type	karel
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,10)
agentdir	west

postgrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	x	.	.	.	.	.	.	.	.	.	#
7	#	.	.	x	.	.	.	.	.	.	.	#
8	#	.	.	.	.	x	.	.	.	.	.	#
9	#	.	.	.	.	.	.	x	.	.	.	#
10	#	.	.	.	.	.	.	.	.	x	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(2,6)
agentdir	west


==> fig/appendix_mctsplots_karel/20200607/karel-F_mutation-8-252_run4/in-karel-F_mutation-8-252_div1_best_20000_task.txt <==
type	karel
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,10)
agentdir	west

postgrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	x	.	.	.	.	.	.	.	.	.	#
7	#	.	.	x	.	.	.	.	.	.	.	#
8	#	.	.	.	.	x	.	.	.	.	.	#
9	#	.	.	.	.	.	.	x	.	.	.	#
10	#	.	.	.	.	.	.	.	.	x	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(2,6)
agentdir	west


==> fig/appendix_mctsplots_karel/20200607/karel-F_mutation-8-252_run4/in-karel-F_mutation-8-252_div1_best_2000_task.txt <==
type	karel
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,10)
agentdir	west

postgrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	x	.	.	.	.	.	.	.	.	.	#
7	#	.	.	x	.	.	.	.	.	.	.	#
8	#	.	.	.	.	x	.	.	.	.	.	#
9	#	.	.	.	.	.	.	x	.	.	.	#
10	#	.	.	.	.	.	.	.	.	x	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(2,6)
agentdir	west


==> fig/appendix_mctsplots_karel/20200607/karel-F_mutation-8-252_run4/in-karel-F_mutation-8-252_div1_best_200_task.txt <==
type	karel
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,3)
agentdir	south

postgrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	x	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	x	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	x	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	x	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	x	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(6,11)
agentdir	south


==> fig/appendix_mctsplots_karel/20200607/karel-F_mutation-8-252_run4/in-karel-F_mutation-8-252_div1_best_20_task.txt <==
type	karel
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	#	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,10)
agentdir	north

postgrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	#	.	.	.	.	.	#
4	#	.	.	.	.	x	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	x	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	x	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	x	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(6,4)
agentdir	north


==> fig/appendix_mctsplots_karel/20200607/karel-F_mutation-8-252_run4/in-karel-F_mutation-8-252_div1_code.json <==
{
    "type": "run",
    "children": [
        {
            "type": "put_marker"
        },
        {
            "type": "while(bool_path_ahead)",
            "children": [
                {
                    "type": "move"
                },
                {
                    "type": "move"
                },
                {
                    "type": "turn_right"
                },
                {
                    "type": "move"
                },
                {
                    "type": "turn_left"
                },
                {
                    "type": "put_marker"
                }
            ]
        }
    ]
}

==> fig/appendix_mctsplots_karel/20200607/karel-F_mutation-8-252_run4/in-karel-F_mutation-8-252_div1_stats.tsv <==
timestamp	score_coverage	f_val_crashes	f_score_moves	f_score_turns	f_score_short_segments	f_score_long_segments	f_score_loc_dir	f_score_cell_diss	num_unique_traces	
200	0,35	0,16	0,0855	0,114	0,0	0,0	0,56	0,1325	75	
2000	0,65	0,04	0,1605	0,214	0,0	0,0	0,68	0,15708	106	
5000	0,8	0,02	0,195	0,26	0,0	0,0	0,81	0,16042	116	
10000	0,9	0,01	0,219	0,292	0,0	0,0	0,87	0,16722	124	
15000	0,92	0,0	0,246	0,328	0,0	0,0	0,9	0,16694	125	
20000	0,89	0,0	0,246	0,328	0,0	0,0	0,91	0,16792	127	
40000	0,98	0,0	0,303	0,404	0,0	0,0	0,93	0,17417	131	
60000	0,95	0,0	0,3105	0,414	0,0	0,0	0,97	0,17569	132	
80000	0,99	0,0	0,375	0,5	0,0	0,0	0,98	0,18083	134	
100000	0,98	0,0	0,408	0,544	0,0	0,0	0,97	0,18431	135	
120000	0,98	0,0	0,4245	0,566	0,0	0,0	0,97	0,18708	135	
140000	0,98	0,01	0,4755	0,634	0,0	0,0	0,99	0,19083	135	
160000	1,0	0,0	0,492	0,656	0,0	0,0	1,0	0,19653	135	
180000	1,0	0,0	0,5085	0,678	0,0	0,0	0,99	0,20208	135	
200000	1,0	0,0	0,5205	0,694	0,0	0,0	1,0	0,19722	135	
400000	1,0	0,0	0,561	0,748	0,0	0,0	1,0	0,20069	135	
600000	1,0	0,0	0,585	0,78	0,0	0,0	1,0	0,20708	135	
800000	1,0	0,0	0,5805	0,774	0,0	0,0	1,0	0,20403	135	
1000000	1,0	0,0	0,5835	0,778	0,0	0,0	1,0	0,20708	135	
1200000	1,0	0,0	0,585	0,78	0,0	0,0	1,0	0,20403	135	
1400000	1,0	0,0	0,5805	0,774	0,0	0,0	1,0	0,19722	135	
1600000	1,0	0,0	0,597	0,796	0,0	0,0	1,0	0,20833	135	
1800000	1,0	0,0	0,597	0,796	0,0	0,0	1,0	0,20444	135	
2000000	1,0	0,0	0,5925	0,79	0,0	0,0	1,0	0,20444	135	


==> fig/appendix_mctsplots_karel/20200607/karel-F_mutation-8-252_run4_diversity/in-karel-F_mutation-8-252_div1_best_2000000_task.txt <==
type	karel
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,10)
agentdir	west

postgrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	x	.	.	.	.	.	.	.	.	.	#
7	#	.	.	x	.	.	.	.	.	.	.	#
8	#	.	.	.	.	x	.	.	.	.	.	#
9	#	.	.	.	.	.	.	x	.	.	.	#
10	#	.	.	.	.	.	.	.	.	x	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(2,6)
agentdir	west


==> fig/appendix_mctsplots_karel/20200607/karel-F_mutation-8-252_run4_diversity/in-karel-F_mutation-8-252_div2_best_2000000_task.txt <==
type	karel
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,3)
agentdir	south

postgrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	x	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	x	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	x	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	x	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	x	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(6,11)
agentdir	south


==> fig/appendix_mctsplots_karel/20200607/karel-F_mutation-8-252_run4_diversity/in-karel-F_mutation-8-252_div3_best_2000000_task.txt <==
type	karel
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,3)
agentdir	east

postgrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	x	.	.	.	.	.	.	.	.	#
4	#	.	.	.	x	.	.	.	.	.	.	#
5	#	.	.	.	.	.	x	.	.	.	.	#
6	#	.	.	.	.	.	.	.	x	.	.	#
7	#	.	.	.	.	.	.	.	.	.	x	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(11,7)
agentdir	east


==> fig/appendix_mctsplots_karel/20200607/karel-F_mutation-8-252_run4_diversity/in-karel-F_mutation-8-252_div4_best_2000000_task.txt <==
type	karel
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,10)
agentdir	north

postgrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	x	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	x	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	x	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	x	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	x	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(7,2)
agentdir	north


==> fig/appendix_mctsplots_karel/20200607/karel-F_mutation-8-252_run4_diversity/in-karel-F_mutation-8-252_div5_best_2000000_task.txt <==
type	karel
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	#	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,10)
agentdir	west

postgrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	#	x	.	.	.	.	.	.	.	#
8	#	.	.	.	.	x	.	.	.	.	.	#
9	#	.	.	.	.	.	.	x	.	.	.	#
10	#	.	.	.	.	.	.	.	.	x	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(4,7)
agentdir	west


==> fig/appendix_mctsplots_karel/20200607/karel-F_mutation-8-252_run4_diversity/in-karel-F_mutation-8-252_div6_best_2000000_task.txt <==
type	karel
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	#	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,3)
agentdir	south

postgrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	x	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	x	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	x	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	x	.	.	.	.	#
10	#	.	.	.	.	.	#	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(7,9)
agentdir	south


==> fig/appendix_mctsplots_karel/20200607/karel-F_mutation-8-252_run4_diversity/in-karel-F_mutation-8-252_div7_best_2000000_task.txt <==
type	karel
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	.	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	#	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,3)
agentdir	east

postgrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	x	.	.	.	.	.	.	.	.	#
4	#	.	.	.	x	.	.	.	.	.	.	#
5	#	.	.	.	.	.	x	.	.	.	.	#
6	#	.	.	.	.	.	.	.	x	#	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(9,6)
agentdir	east


==> fig/appendix_mctsplots_karel/20200607/karel-F_mutation-8-252_run4_diversity/in-karel-F_mutation-8-252_div8_best_2000000_task.txt <==
type	karel
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	#	.	.	.	.	.	#
4	#	.	.	.	.	.	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	.	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	.	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	.	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,10)
agentdir	north

postgrid	1	2	3	4	5	6	7	8	9	10	11	12	
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	.	.	.	.	.	.	.	.	.	.	#
3	#	.	.	.	.	#	.	.	.	.	.	#
4	#	.	.	.	.	x	.	.	.	.	.	#
5	#	.	.	.	.	.	.	.	.	.	.	#
6	#	.	.	.	x	.	.	.	.	.	.	#
7	#	.	.	.	.	.	.	.	.	.	.	#
8	#	.	.	x	.	.	.	.	.	.	.	#
9	#	.	.	.	.	.	.	.	.	.	.	#
10	#	.	x	.	.	.	.	.	.	.	.	#
11	#	.	.	.	.	.	.	.	.	.	.	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(6,4)
agentdir	north


==> fig/appendix_mctsplots_karel/20200610/karel-F_mutation-8-252_run1/in-karel-F_mutation-8-252_div1_stats_run1.tsv <==
timestamp	score_coverage	f_val_crashes	f_score_moves	f_score_turns	f_score_short_segments	f_score_long_segments	f_score_putmarkers	f_score_pickmarkers	f_score_loc_dir	f_score_cell_diss	num_unique_traces	
200	0,34	0,18	0,078	0,104	0,0	0,0	0,134	0,0	0,52	0,12889	77	
2000	0,64	0,03	0,153	0,204	0,0	0,0	0,199	0,0	0,7	0,15708	107	
5000	0,77	0,05	0,18	0,24	0,0	0,0	0,215	0,0	0,79	0,15722	119	
10000	0,87	0,02	0,204	0,272	0,0	0,0	0,234	0,0	0,86	0,16542	123	
15000	0,91	0,0	0,2355	0,314	0,0	0,0	0,257	0,0	0,89	0,16722	124	
20000	0,89	0,01	0,252	0,336	0,0	0,0	0,267	0,0	0,88	0,16556	126	
40000	0,99	0,0	0,2955	0,394	0,0	0,0	0,297	0,0	0,94	0,17264	129	
60000	0,95	0,0	0,321	0,428	0,0	0,0	0,314	0,0	0,96	0,17792	131	
80000	0,98	0,0	0,354	0,472	0,0	0,0	0,336	0,0	0,97	0,17611	131	
100000	1,0	0,0	0,4095	0,546	0,0	0,0	0,373	0,0	0,99	0,18431	131	
120000	0,98	0,0	0,435	0,58	0,0	0,0	0,39	0,0	1,0	0,18806	132	
140000	0,98	0,0	0,45	0,6	0,0	0,0	0,4	0,0	0,99	0,18972	132	
160000	1,0	0,0	0,477	0,636	0,0	0,0	0,418	0,0	1,0	0,19125	133	
180000	0,99	0,0	0,504	0,672	0,0	0,0	0,436	0,0	1,0	0,2	133	
200000	1,0	0,0	0,519	0,692	0,0	0,0	0,446	0,0	1,0	0,19764	133	
400000	1,0	0,0	0,5505	0,734	0,0	0,0	0,467	0,0	1,0	0,19944	135	
600000	1,0	0,0	0,5745	0,766	0,0	0,0	0,483	0,0	1,0	0,20167	135	
800000	1,0	0,0	0,5835	0,778	0,0	0,0	0,489	0,0	1,0	0,20153	135	
1000000	1,0	0,0	0,5775	0,77	0,0	0,0	0,485	0,0	1,0	0,20125	136	
1200000	1,0	0,0	0,5835	0,778	0,0	0,0	0,489	0,0	1,0	0,20694	136	
1400000	1,0	0,0	0,5895	0,786	0,0	0,0	0,493	0,0	1,0	0,20319	136	
1600000	1,0	0,0	0,5925	0,79	0,0	0,0	0,495	0,0	1,0	0,20778	136	
1800000	1,0	0,0	0,591	0,788	0,0	0,0	0,494	0,0	1,0	0,20472	136	
2000000	1,0	0,0	0,5925	0,79	0,0	0,0	0,495	0,0	1,0	0,20361	136	


==> fig/appendix_mctsplots_karel/20200610/karel-F_mutation-8-252_run5/in-karel-F_mutation-8-252_div1_stats_run5.tsv <==
timestamp	score_coverage	f_val_crashes	f_score_moves	f_score_turns	f_score_short_segments	f_score_long_segments	f_score_putmarkers	f_score_pickmarkers	f_score_loc_dir	f_score_cell_diss	num_unique_traces	
200	0,33	0,2	0,081	0,108	0,0	0,0	0,134	0,0	0,53	0,12611	73	
2000	0,65	0,05	0,1485	0,198	0,0	0,0	0,194	0,0	0,68	0,15486	112	
5000	0,78	0,01	0,1905	0,254	0,0	0,0	0,226	0,0	0,79	0,16167	120	
10000	0,87	0,01	0,2175	0,29	0,0	0,0	0,244	0,0	0,86	0,16375	128	
15000	0,91	0,0	0,255	0,34	0,0	0,0	0,27	0,0	0,89	0,16847	131	
20000	0,95	0,01	0,258	0,344	0,0	0,0	0,271	0,0	0,89	0,16722	131	
40000	0,98	0,0	0,315	0,42	0,0	0,0	0,31	0,0	0,93	0,17458	133	
60000	0,93	0,01	0,3105	0,414	0,0	0,0	0,306	0,0	0,97	0,17375	134	
80000	0,99	0,0	0,3855	0,514	0,0	0,0	0,357	0,0	0,98	0,18125	134	
100000	0,97	0,0	0,4155	0,554	0,0	0,0	0,377	0,0	0,97	0,185	135	
120000	0,98	0,0	0,438	0,584	0,0	0,0	0,392	0,0	1,0	0,18736	136	
140000	1,0	0,0	0,468	0,624	0,0	0,0	0,412	0,0	0,99	0,19111	136	
160000	1,0	0,0	0,4785	0,638	0,0	0,0	0,419	0,0	0,99	0,19167	136	
180000	0,99	0,0	0,5025	0,67	0,0	0,0	0,435	0,0	0,99	0,20056	136	
200000	1,0	0,0	0,522	0,696	0,0	0,0	0,448	0,0	1,0	0,19653	136	
400000	1,0	0,0	0,564	0,752	0,0	0,0	0,476	0,0	1,0	0,20264	136	
600000	1,0	0,0	0,5745	0,766	0,0	0,0	0,483	0,0	1,0	0,205	136	
800000	0,99	0,0	0,576	0,768	0,0	0,0	0,484	0,0	0,99	0,20556	136	
1000000	1,0	0,0	0,5925	0,79	0,0	0,0	0,495	0,0	1,0	0,20625	136	
1200000	1,0	0,0	0,591	0,788	0,0	0,0	0,494	0,0	1,0	0,20722	136	
1400000	1,0	0,0	0,585	0,78	0,0	0,0	0,49	0,0	1,0	0,20264	136	
1600000	1,0	0,0	0,597	0,796	0,0	0,0	0,498	0,0	1,0	0,20833	136	
1800000	1,0	0,0	0,5865	0,782	0,0	0,0	0,491	0,0	1,0	0,19875	136	
2000000	1,0	0,0	0,594	0,792	0,0	0,0	0,496	0,0	1,0	0,20458	136	


==> fig/appendix_userstudy/histograms/results_supp_histogram_523-1772.tsv <==
alg	intask	response_diss_total	response_diss_1	response_diss_2	response_diss_3	response_diss_4	response_diss_1_perc	response_diss_2_perc	response_diss_3_perc	response_diss_4_perc
out-same	in-hoc-	96	91	3	2	0	94.79	3.12	2.08	0.0
out-same	in-hoc-C	24	22	1	1	0	91.67	4.17	4.17	0.0
out-same	in-hoc-F	24	23	1	0	0	95.83	4.17	0.0	0.0
out-same	in-hoc-G	24	24	0	0	0	100.0	0.0	0.0	0.0
out-same	in-hoc-H	24	22	1	1	0	91.67	4.17	4.17	0.0
out-expert	in-hoc-	170	7	55	56	52	4.12	32.35	32.94	30.59
out-expert	in-hoc-C	48	3	20	8	17	6.25	41.67	16.67	35.42
out-expert	in-hoc-F	48	4	16	14	14	8.33	33.33	29.17	29.17
out-expert	in-hoc-G	49	0	13	25	11	0.0	26.53	51.02	22.45
out-expert	in-hoc-H	25	0	6	9	10	0.0	24.0	36.0	40.0
out-taskmutation	in-hoc-	278	40	164	60	14	14.39	58.99	21.58	5.04
out-taskmutation	in-hoc-C	72	3	45	19	5	4.17	62.5	26.39	6.94
out-taskmutation	in-hoc-F	79	10	41	20	8	12.66	51.9	25.32	10.13
out-taskmutation	in-hoc-G	60	13	37	10	0	21.67	61.67	16.67	0.0
out-taskmutation	in-hoc-H	67	14	41	11	1	20.9	61.19	16.42	1.49
out-ours-notpstar	in-hoc-	197	7	91	67	32	3.55	46.19	34.01	16.24
out-ours-notpstar	in-hoc-C	59	4	31	20	4	6.78	52.54	33.9	6.78
out-ours-notpstar	in-hoc-F	57	2	33	18	4	3.51	57.89	31.58	7.02
out-ours-notpstar	in-hoc-G	40	1	17	16	6	2.5	42.5	40.0	15.0
out-ours-notpstar	in-hoc-H	41	0	10	13	18	0.0	24.39	31.71	43.9


==> fig/mctsplots/hoc-G-mutation-6-22_run6/in-hoc-G_mutation-6-22_best_2000000_code.json <==
{
    "type": "run",
    "children": [
        {
            "type": "move"
        },
        {
            "type": "turn_left"
        },
        {
            "type": "repeat_until_goal(bool_goal)",
            "children": [
                {
                    "type": "move"
                },
                {
                    "type": "if(bool_path_right)",
                    "children": [
                        {
                            "type": "do",
                            "children": [
                                {
                                    "type": "turn_right"
                                }
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}

==> fig/mctsplots/hoc-G-mutation-6-22_run6/in-hoc-G_mutation-6-22_best_2000000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	.	.	.	.	.	.	#	#	#	#	#
4	#	.	#	#	#	#	.	#	#	#	#	#
5	#	.	#	#	#	#	.	#	#	#	#	#
6	#	.	#	#	#	#	.	#	#	#	#	#
7	#	.	#	#	#	#	.	#	#	#	#	#
8	#	.	#	#	#	.	+	#	#	#	#	#
9	#	.	.	#	#	#	#	#	#	#	#	#
10	#	#	.	#	#	#	#	#	#	#	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,10)
agentdir	north


==> fig/mctsplots/hoc-G-mutation-6-22_run6/in-hoc-G_mutation-6-22_best_200000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	#	#	#	#	#	#
4	#	#	#	#	#	#	#	#	#	#	#	#
5	#	#	#	#	#	#	#	#	#	#	#	#
6	#	.	.	.	.	.	.	#	#	#	#	#
7	#	.	#	#	#	#	.	#	#	#	#	#
8	#	.	#	#	#	#	.	#	#	#	#	#
9	#	.	.	#	#	#	.	#	#	#	#	#
10	#	#	.	#	#	#	.	#	#	#	#	#
11	#	#	#	#	#	+	.	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,10)
agentdir	north


==> fig/mctsplots/hoc-G-mutation-6-22_run6/in-hoc-G_mutation-6-22_best_20000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	#	#	#	#	#	#
4	#	#	#	#	#	#	#	#	#	#	#	#
5	#	#	#	#	#	#	#	.	.	.	#	#
6	#	#	#	#	#	#	.	.	#	.	#	#
7	#	#	#	#	#	#	#	#	#	.	#	#
8	#	#	#	#	#	#	#	#	#	.	#	#
9	#	#	#	#	#	#	#	#	#	.	#	#
10	#	#	#	#	#	+	.	.	.	.	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(7,6)
agentdir	east


==> fig/mctsplots/hoc-G-mutation-6-22_run6/in-hoc-G_mutation-6-22_best_2000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	+	.	#	#	#	#	#	#	#	#
3	#	#	.	#	#	#	#	#	#	#	#	#
4	#	#	.	#	#	#	#	#	#	#	#	#
5	#	#	.	.	.	.	.	#	#	#	#	#
6	#	#	#	#	#	#	.	#	#	#	#	#
7	#	#	#	#	#	#	#	#	#	#	#	#
8	#	#	#	#	#	#	#	#	#	#	#	#
9	#	#	#	#	#	#	#	#	#	#	#	#
10	#	#	#	#	#	#	#	#	#	#	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(7,6)
agentdir	north


==> fig/mctsplots/hoc-G-mutation-6-22_run6/in-hoc-G_mutation-6-22_best_200_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	+	#	#	#	.	.	#	#
4	#	#	#	#	.	.	.	.	.	#	#	#
5	#	#	#	#	#	#	#	#	#	#	#	#
6	#	#	#	#	#	#	#	#	#	#	#	#
7	#	#	#	#	#	#	#	#	#	#	#	#
8	#	#	#	#	#	#	#	#	#	#	#	#
9	#	#	#	#	#	#	#	#	#	#	#	#
10	#	#	#	#	#	#	#	#	#	#	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,3)
agentdir	west


==> fig/mctsplots/hoc-G-mutation-6-22_run6/in-hoc-G_mutation-6-22_stats.tsv <==
timestamp	score_coverage	f_val_crashes	f_score_moves	f_score_turns	f_score_short_segments	f_score_long_segments	f_score_loc_dir	f_score_cell_diss	num_unique_traces	
200	0,08	0,07	0,0845	0,122	0,008	0,0	0,63	0,28931	93	
2000	0,18	0,01	0,104	0,146	0,01	0,0	0,76	0,30819	280	
5000	0,34	0,04	0,122	0,161	0,014	0,0	0,79	0,29764	451	
10000	0,5	0,01	0,15	0,177	0,024	0,0	0,9	0,30333	664	
15000	0,71	0,02	0,169	0,204	0,02	0,00333	0,95	0,31028	816	
20000	0,76	0,05	0,169	0,192	0,03	0,0	0,92	0,29028	924	
40000	0,99	0,0	0,2335	0,262	0,066	0,01	1,0	0,35458	1062	
60000	0,97	0,0	0,254	0,275	0,098	0,01333	1,0	0,35931	1126	
80000	0,99	0,0	0,2475	0,254	0,1	0,02667	1,0	0,36028	1178	
100000	1,0	0,0	0,2865	0,289	0,134	0,02667	1,0	0,36681	1253	
120000	0,98	0,0	0,2215	0,257	0,052	0,01333	1,0	0,35333	1347	
140000	0,96	0,0	0,226	0,258	0,064	0,0	0,99	0,35347	1420	
160000	1,0	0,0	0,258	0,273	0,094	0,02	1,0	0,36083	1495	
180000	0,97	0,01	0,2455	0,278	0,07	0,01	0,98	0,35278	1547	
200000	1,0	0,0	0,295	0,296	0,154	0,03	1,0	0,36764	1587	
400000	1,0	0,0	0,483	0,35	0,284	0,34667	1,0	0,3925	1867	
600000	1,0	0,0	0,6775	0,477	0,388	0,59	1,0	0,33958	1960	
800000	1,0	0,0	0,695	0,493	0,4	0,64333	1,0	0,33472	1962	
1000000	1,0	0,0	0,698	0,497	0,4	0,65667	1,0	0,33389	1962	
1200000	1,0	0,0	0,697	0,496	0,4	0,65333	1,0	0,33417	1963	
1400000	1,0	0,0	0,698	0,497	0,4	0,65667	1,0	0,33389	1963	
1600000	1,0	0,0	0,695	0,496	0,396	0,65333	1,0	0,33472	1963	
1800000	1,0	0,0	0,698	0,498	0,398	0,66	1,0	0,33389	1963	
2000000	1,0	0,0	0,699	0,499	0,4	0,66333	1,0	0,33361	1964	


==> fig/mctsplots/hoc-G-mutation-6-22_run7/in-hoc-G_mutation-6-22_best_2000000_code.json <==
{
    "type": "run",
    "children": [
        {
            "type": "move"
        },
        {
            "type": "turn_left"
        },
        {
            "type": "repeat_until_goal(bool_goal)",
            "children": [
                {
                    "type": "move"
                },
                {
                    "type": "if(bool_path_right)",
                    "children": [
                        {
                            "type": "do",
                            "children": [
                                {
                                    "type": "turn_right"
                                }
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}

==> fig/mctsplots/hoc-G-mutation-6-22_run7/in-hoc-G_mutation-6-22_best_2000000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	.	.	.	.	.	.	#	#	#
3	#	#	.	.	#	#	#	#	.	#	#	#
4	#	#	#	#	#	#	#	#	.	#	#	#
5	#	#	#	+	.	#	#	#	.	#	#	#
6	#	#	#	.	#	#	#	#	.	#	#	#
7	#	#	#	.	#	#	#	#	.	#	#	#
8	#	#	#	.	.	.	.	.	.	#	#	#
9	#	#	#	#	#	#	#	#	#	#	#	#
10	#	#	#	#	#	#	#	#	#	#	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,3)
agentdir	east


==> fig/mctsplots/hoc-G-mutation-6-22_run7/in-hoc-G_mutation-6-22_best_200000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	.	.	.	.	.	.	#	#	#
3	#	#	.	.	#	#	#	#	.	#	#	#
4	#	#	#	#	#	#	#	#	.	#	#	#
5	#	#	#	#	.	.	+	#	.	#	#	#
6	#	#	#	#	.	#	#	#	.	#	#	#
7	#	#	#	#	.	.	.	.	.	#	#	#
8	#	#	#	#	#	#	#	#	#	#	#	#
9	#	#	#	#	#	#	#	#	#	#	#	#
10	#	#	#	#	#	#	#	#	#	#	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,3)
agentdir	east


==> fig/mctsplots/hoc-G-mutation-6-22_run7/in-hoc-G_mutation-6-22_best_20000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	#	#	#	#	#	#
4	#	#	#	#	#	#	#	#	#	#	#	#
5	#	#	#	#	#	#	#	#	#	#	#	#
6	#	#	#	#	#	.	.	.	.	.	.	#
7	#	#	#	#	#	.	#	#	#	#	+	#
8	#	#	#	#	#	.	#	#	#	#	#	#
9	#	#	#	#	#	.	.	.	.	.	#	#
10	#	#	#	#	#	#	#	#	#	.	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,10)
agentdir	north


==> fig/mctsplots/hoc-G-mutation-6-22_run7/in-hoc-G_mutation-6-22_best_2000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	#	#	#	#	#	#
4	#	+	#	#	#	#	#	#	#	#	#	#
5	#	.	.	.	.	.	.	#	#	#	#	#
6	#	#	#	#	#	#	.	#	#	#	#	#
7	#	#	#	#	#	#	#	#	#	#	#	#
8	#	#	#	#	#	#	#	#	#	#	#	#
9	#	#	#	#	#	#	#	#	#	#	#	#
10	#	#	#	#	#	#	#	#	#	#	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(7,6)
agentdir	north


==> fig/mctsplots/hoc-G-mutation-6-22_run7/in-hoc-G_mutation-6-22_best_200_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	#	#	#	#	#	#
4	#	#	#	#	#	#	#	#	#	#	#	#
5	#	#	#	#	#	#	#	#	#	#	#	#
6	#	#	#	#	#	#	.	#	#	#	#	#
7	#	#	#	#	#	#	.	.	#	#	#	#
8	#	#	#	#	#	#	#	.	#	#	#	#
9	#	#	#	#	#	#	#	.	#	#	#	#
10	#	#	#	#	#	#	+	.	#	#	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(7,6)
agentdir	south


==> fig/mctsplots/hoc-G-mutation-6-22_run7/in-hoc-G_mutation-6-22_stats.tsv <==
timestamp	score_coverage	f_val_crashes	f_score_moves	f_score_turns	f_score_short_segments	f_score_long_segments	f_score_loc_dir	f_score_cell_diss	num_unique_traces	
200	0,07	0,05	0,0925	0,124	0,018	0,00667	0,61	0,29875	95	
2000	0,19	0,03	0,1045	0,133	0,016	0,0	0,71	0,30014	294	
5000	0,2	0,07	0,1025	0,133	0,014	0,0	0,73	0,28792	460	
10000	0,71	0,0	0,177	0,21	0,034	0,00333	0,95	0,31167	656	
15000	0,61	0,02	0,158	0,2	0,022	0,0	0,94	0,29486	803	
20000	0,79	0,01	0,184	0,207	0,042	0,0	0,98	0,3075	909	
40000	0,97	0,0	0,224	0,256	0,06	0,00333	1,0	0,35306	1069	
60000	0,99	0,0	0,2505	0,275	0,08	0,01667	1,0	0,35917	1132	
80000	0,99	0,0	0,224	0,259	0,054	0,01	1,0	0,3525	1238	
100000	1,0	0,0	0,2385	0,264	0,07	0,01333	1,0	0,35736	1313	
120000	1,0	0,0	0,254	0,274	0,092	0,01667	1,0	0,36028	1386	
140000	1,0	0,0	0,271	0,282	0,114	0,02333	1,0	0,36319	1442	
160000	0,99	0,0	0,2745	0,28	0,12	0,02667	1,0	0,36556	1505	
180000	0,97	0,0	0,265	0,297	0,096	0,0	0,98	0,35931	1544	
200000	1,0	0,0	0,32	0,291	0,168	0,06667	1,0	0,375	1575	
400000	1,0	0,0	0,482	0,351	0,28	0,35	1,0	0,40194	1858	
600000	1,0	0,0	0,61	0,397	0,42	0,47333	1,0	0,41917	2072	
800000	1,0	0,0	0,831	0,47	0,592	0,78333	1,0	0,41611	2144	
1000000	1,0	0,0	0,9055	0,499	0,626	0,95	1,0	0,41	2145	
1200000	1,0	0,0	0,9395	0,523	0,644	0,99	1,0	0,40681	2145	
1400000	1,0	0,0	0,9575	0,539	0,672	0,99667	1,0	0,39722	2145	
1600000	1,0	0,0	0,9785	0,56	0,72	1,0	1,0	0,37903	2145	
1800000	1,0	0,0	0,9865	0,566	0,742	1,0	1,0	0,37486	2145	
2000000	1,0	0,0	0,9915	0,571	0,76	1,0	1,0	0,37139	2145	


==> fig/mctsplots/hoc-G_run6/in-hoc-G_mutation-pstar_best_2000000_code.json <==
{
    "type": "run",
    "children": [
        {
            "type": "repeat_until_goal(bool_goal)",
            "children": [
                {
                    "type": "move"
                },
                {
                    "type": "if(bool_path_left)",
                    "children": [
                        {
                            "type": "do",
                            "children": [
                                {
                                    "type": "turn_left"
                                }
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}

==> fig/mctsplots/hoc-G_run6/in-hoc-G_mutation-pstar_best_2000000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	#	#	#	#	#	#
4	#	#	#	#	#	#	#	#	#	#	#	#
5	#	.	.	.	.	.	.	.	#	#	#	#
6	#	.	#	#	#	#	#	.	#	#	#	#
7	#	+	.	#	#	#	#	.	#	#	#	#
8	#	#	#	#	#	#	#	.	#	#	#	#
9	#	#	#	#	#	#	#	.	#	#	#	#
10	#	#	.	#	#	#	#	.	#	#	#	#
11	#	#	.	.	.	.	.	.	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,10)
agentdir	south


==> fig/mctsplots/hoc-G_run6/in-hoc-G_mutation-pstar_best_200000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	#	#	#	#	#	#
4	#	#	#	#	#	#	#	#	#	#	#	#
5	#	#	#	#	#	#	#	#	#	#	#	#
6	#	#	.	.	.	.	#	#	#	#	#	#
7	#	#	.	#	#	.	#	#	#	#	#	#
8	#	#	.	+	#	.	#	#	#	#	#	#
9	#	#	#	#	#	.	#	#	#	#	#	#
10	#	#	.	#	#	.	#	#	#	#	#	#
11	#	#	.	.	.	.	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(3,10)
agentdir	south


==> fig/mctsplots/hoc-G_run6/in-hoc-G_mutation-pstar_best_20000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	.	.	.	.	.	#
4	#	#	#	#	#	#	+	#	#	#	.	#
5	#	#	#	#	#	#	#	#	#	#	.	#
6	#	#	#	#	#	#	.	.	.	.	.	#
7	#	#	#	#	#	#	#	#	#	#	#	#
8	#	#	#	#	#	#	#	#	#	#	#	#
9	#	#	#	#	#	#	#	#	#	#	#	#
10	#	#	#	#	#	#	#	#	#	#	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(7,6)
agentdir	east


==> fig/mctsplots/hoc-G_run6/in-hoc-G_mutation-pstar_best_2000_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	#	#	#	#	#	#
4	#	#	#	#	#	#	#	#	#	#	#	#
5	#	#	#	#	#	#	#	#	#	#	#	#
6	#	#	#	#	#	#	#	#	#	#	#	#
7	#	#	#	#	#	#	#	#	#	#	#	#
8	#	#	#	#	#	#	.	.	.	.	#	#
9	#	#	#	#	#	#	.	#	#	.	#	#
10	#	#	#	#	#	#	.	#	#	.	#	#
11	#	#	#	#	#	#	+	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,10)
agentdir	north


==> fig/mctsplots/hoc-G_run6/in-hoc-G_mutation-pstar_best_200_task.txt <==
type	hoc
gridsz	(12,12)

pregrid	1	2	3	4	5	6	7	8	9	10	11	12
1	#	#	#	#	#	#	#	#	#	#	#	#
2	#	#	#	#	#	#	#	#	#	#	#	#
3	#	#	#	#	#	#	#	#	#	#	#	#
4	#	#	#	#	#	#	#	#	.	+	#	#
5	#	#	#	#	#	#	#	#	#	.	#	#
6	#	#	#	#	#	#	#	#	#	.	#	#
7	#	#	#	#	#	#	#	#	#	.	#	#
8	#	#	#	#	#	#	#	#	#	.	#	#
9	#	#	#	#	#	#	#	#	#	.	#	#
10	#	#	#	#	#	#	#	#	#	.	#	#
11	#	#	#	#	#	#	#	#	#	#	#	#
12	#	#	#	#	#	#	#	#	#	#	#	#
agentloc	(10,10)
agentdir	north


==> fig/mctsplots/hoc-G_run6/in-hoc-G_mutation-pstar_stats.tsv <==
timestamp	score_coverage	f_val_crashes	f_score_moves	f_score_turns	f_score_short_segments	f_score_long_segments	f_score_loc_dir	f_score_cell_diss	num_unique_traces	
200	0,08	0,08	0,036	0,041	0,006	0,0	0,63	0,27903	106	
2000	0,19	0,05	0,0465	0,047	0,008	0,0	0,68	0,29111	353	
5000	0,33	0,05	0,0675	0,067	0,018	0,0	0,8	0,29139	566	
10000	0,53	0,01	0,102	0,09	0,02	0,0	0,9	0,30333	785	
15000	0,66	0,02	0,1215	0,1	0,034	0,00333	0,89	0,30472	946	
20000	0,75	0,03	0,133	0,097	0,046	0,00333	0,96	0,30319	1052	
40000	0,96	0,0	0,1675	0,148	0,05	0,01	1,0	0,33806	1251	
60000	0,87	0,01	0,147	0,142	0,032	0,00333	0,99	0,32917	1352	
80000	0,99	0,0	0,18	0,162	0,062	0,00667	1,0	0,34028	1460	
100000	0,99	0,0	0,2	0,173	0,088	0,01333	1,0	0,34472	1552	
120000	0,97	0,0	0,201	0,175	0,086	0,01667	1,0	0,34403	1637	
140000	1,0	0,0	0,2115	0,174	0,108	0,02	1,0	0,34833	1707	
160000	1,0	0,0	0,2355	0,186	0,134	0,03	1,0	0,35306	1763	
180000	0,99	0,0	0,232	0,181	0,128	0,04	1,0	0,35278	1802	
200000	1,0	0,0	0,2735	0,194	0,184	0,06667	1,0	0,36139	1836	
400000	0,99	0,01	0,3635	0,191	0,218	0,31	0,99	0,38472	2127	
600000	1,0	0,0	0,6265	0,376	0,388	0,58667	1,0	0,33653	2265	
800000	1,0	0,0	0,6435	0,392	0,398	0,64	1,0	0,33403	2266	
1000000	1,0	0,0	0,6465	0,395	0,4	0,65	1,0	0,33361	2266	
1200000	1,0	0,0	0,648	0,397	0,4	0,65667	1,0	0,33347	2267	
1400000	1,0	0,0	0,6485	0,398	0,4	0,66	1,0	0,33347	2267	
1600000	1,0	0,0	0,649	0,399	0,4	0,66333	1,0	0,33347	2267	
1800000	1,0	0,0	0,6495	0,399	0,4	0,66333	1,0	0,33333	2267	
2000000	1,0	0,0	0,65	0,4	0,4	0,66667	1,0	0,33333	2267	

